New X-shaped bulge photometric model as a tool for measuring B/PS bulges and their X-structures in photometric studies

Recent orbital studies of 3D bar structure in various numerical and analytical models show that X-structures that reside in boxy/peanut-shaped (B/PS) bulges are not delineated by some specific type of orbits, but are natural parts of them and formed by the same orbits that constitute such bulges. This implies that to accurately account for B/PS bulges and their X-structures in photometric studies, one needs the photometric model of B/PS bulge that includes an X-structure as its natural part. To find such a model, we considered a self-consistent numerical galaxy model where a typical B/PS bulge arises. Using spectral characteristics of particle-"stars", we decomposed the galaxy model onto the bar and non-bar components. We used the extracted 3D bar component to find an appropriate B/PS bulge photometric model, which can account for X-structures residing in such bulges. The resulted B/PS bulge photometric model has a truncated 2D Sersic profile with truncations introduced above (in the upper half-plane) and below (in the bottom half-plane) the rays of X-structures. We applied this model to represent B/PS bulges of various numerical models and some real galaxies. The comparison with previous works revealed that there are systematic shifts between the X-structure parameters of the same galaxies measured within the different approaches. We found that the geometric parameters of X-structures of real and modelled galaxies are consistent with each other if we measure them using our new model.

==> images_aj_formatted/compare_ell2_result.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		0.25 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		6.42429 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result025.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		0.25 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result050.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		0.5 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result075.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		0.75 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result100.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		1.0 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result125.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		1.25 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result150.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		1.5 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result175.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		1.75 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result199.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		1.9 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397


==> images_aj_formatted/compare_ell2_result200.dat <==
# Best-fit model results for imfit 1.7.1 (OpenMP-enabled)
# Generated on Tue Jan 21 19:31:53 2020 by the following command:
#    imfit --poisson-mlr --ftol 0.00001 --save-params result.dat --save-model model.fits --save-residual residual.fits /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/model.fits --config /home/greencat/work/xshape/NbodyDecomposition/galaxy_models/fits/compare_discs/no_disc/Mh1.5_Nd4Nh4.5_Zd0.05_Q1.2_Mb0_t450_bar_z0_x0_y0/mmfit_resuls/EdgeOnDisk+X/angle/merged.dat

# Results of fit:
#   Algorithm: Levenberg-Marquardt: status = 1 -- SUCCESS: Convergence in fit-statistic value.
#   Fit statistic: Poisson-MLR statistic
#   Best-fit value: 8327.485145
#   Reduced value: 0.833332
#   AIC: 8341.496354
#   BIC: 8391.957528

X0		100.0000 # +/- 0.0000
Y0		25.0000 # +/- 0.0000
FUNCTION GaussExpX
PA		90.3242 # +/- 0.073759
ell		0.570631 # +/- 0.0043051
I0		227.589 # +/- 1.1774
h_inner		10.4472 # +/- 0.029692
n_along		1.05866 # +/- 0.005348
h_outer		      0 # +/- 0
r_break		      1 # +/- 0
n_across		2.00 # +/- 0.0050411
r_e_across		      1 # +/- 0
asymm		5.2236 # +/- 0.08397

